Analysis of Uplink IRS-Assisted NOMA under Nakagami-m Fading via Moments Matching

This letter investigates the uplink outage performance of intelligent reflecting surface (IRS)-assisted non-orthogonal multiple access (NOMA). We consider the general case where all users have both direct and reflection links, and all links undergo Nakagami-m fading. We approximate the received powers of the NOMA users as Gamma random variables via moments matching. This allows for tractable expressions of the outage under interference cancellation (IC), while being flexible in modeling various propagation environments. Our analysis shows that under certain conditions, the presence of an IRS might degrade the performance of users that have dominant line-of-sight (LOS) to the base station (BS), while users dominated by non-line-of-sight (NLOS) will always benefit from it.

==> graphics/results/Fig1.csv <==
x1,y1,x2,y2
0.156539425,6.64E-09,0,0.00E+00
0.285505069,4.49E-06,0.002,4.24E-27
0.414470713,3.21E-05,0.004,2.92E-24
0.543436357,0.000186721,0.006,1.33E-22
0.672402001,0.000706037,0.008,1.99E-21
0.801367645,0.002072172,0.01,1.62E-20
0.930333289,0.004961095,0.012,9.02E-20
1.059298933,0.010430643,0.014,3.84E-19
1.188264577,0.01924331,0.016,1.34E-18
1.317230221,0.032478557,0.018,4.06E-18
1.446195865,0.050817872,0.02,1.09E-17
1.575161509,0.074449257,0.022,2.66E-17
1.704127153,0.103057218,0.024,6.01E-17
1.833092797,0.136005101,0.026,1.27E-16
1.962058441,0.172339928,0.028,2.54E-16
2.091024085,0.210016711,0.03,4.84E-16
2.219989729,0.247669901,0.032,8.85E-16
2.348955373,0.283387153,0.034,1.56E-15
2.477921017,0.316026544,0.036,2.66E-15
2.606886661,0.343906831,0.038,4.39E-15
2.735852305,0.365146737,0.04,7.09E-15
2.864817949,0.381062774,0.042,1.12E-14
2.993783593,0.389050305,0.044,1.72E-14
3.122749237,0.391513397,0.046,2.60E-14
3.251714881,0.387691327,0.048,3.86E-14
3.380680525,0.377590844,0.05,5.64E-14
3.509646169,0.363219953,0.052,8.12E-14
3.638611813,0.344519563,0.054,1.15E-13
3.767577457,0.323022266,0.056,1.61E-13
3.896543101,0.299177318,0.058,2.23E-13
4.025508745,0.274704798,0.06,3.05E-13
4.154474389,0.249149114,0.062,4.14E-13
4.283440033,0.224348703,0.064,5.55E-13
4.412405677,0.199972001,0.066,7.37E-13
4.541371321,0.176523578,0.068,9.71E-13
4.670336965,0.154801162,0.07,1.27E-12
4.799302609,0.134564584,0.072,1.64E-12
4.928268253,0.116472869,0.074,2.12E-12
5.057233897,0.099884319,0.076,2.70E-12
5.186199541,0.085073434,0.078,3.43E-12
5.315165185,0.07212636,0.08,4.33E-12
5.444130829,0.060621968,0.082,5.44E-12
5.573096473,0.050736361,0.084,6.78E-12
5.702062117,0.042192874,0.086,8.42E-12
5.831027761,0.034814685,0.088,1.04E-11
5.959993405,0.028784018,0.09,1.28E-11
6.088959049,0.023597559,0.092,1.56E-11
6.217924693,0.019195697,0.094,1.90E-11
6.346890337,0.015589419,0.096,2.30E-11
6.475855981,0.012575392,0.098,2.78E-11
6.604821625,0.01014667,0.1,3.35E-11
6.733787269,0.008104512,0.102,4.01E-11
6.862752913,0.006429874,0.104,4.79E-11
6.991718557,0.005131945,0.106,5.69E-11
7.120684201,0.004101352,0.108,6.75E-11
7.249649845,0.003251632,0.11,7.97E-11
7.378615489,0.002544735,0.112,9.39E-11
7.507581133,0.001976034,0.114,1.10E-10
7.636546777,0.001572333,0.116,1.29E-10
7.765512421,0.001200156,0.118,1.51E-10
7.894478065,0.000929274,0.12,1.76E-10
8.023443709,0.000736382,0.122,2.04E-10
8.152409353,0.000576427,0.124,2.37E-10
8.281374997,0.000428313,0.126,2.73E-10
8.410340641,0.000330323,0.128,3.15E-10
8.539306285,0.000265469,0.13,3.63E-10
8.668271929,0.000191131,0.132,4.16E-10
8.797237573,0.000157114,0.134,4.77E-10
8.926203217,0.000115019,0.136,5.45E-10
9.055168861,8.37E-05,0.138,6.22E-10
9.184134505,6.71E-05,0.14,7.08E-10
9.313100149,4.76E-05,0.142,8.04E-10
9.442065793,3.85E-05,0.144,9.12E-10
9.571031437,2.55E-05,0.146,1.03E-09
9.699997081,2.12E-05,0.148,1.17E-09
9.828962725,1.62E-05,0.15,1.32E-09
9.957928369,1.21E-05,0.152,1.48E-09
10.08689401,9.19E-06,0.154,1.67E-09
10.21585966,5.33E-06,0.156,1.87E-09
10.3448253,5.08E-06,0.158,2.10E-09
10.47379094,3.22E-06,0.16,2.35E-09
10.60275659,2.48E-06,0.162,2.62E-09
10.73172223,2.45E-06,0.164,2.92E-09
10.86068788,2.06E-06,0.166,3.26E-09
10.98965352,1.04E-06,0.168,3.63E-09
11.11861916,4.38E-07,0.17,4.03E-09
11.24758481,7.16E-07,0.172,4.47E-09
11.37655045,4.15E-07,0.174,4.96E-09
11.5055161,3.74E-07,0.176,5.49E-09
11.63448174,2.52E-07,0.178,6.07E-09
11.76344738,4.30E-07,0.18,6.70E-09
11.89241303,5.35E-08,0.182,7.39E-09
12.02137867,7.02E-175,0.184,8.14E-09
12.15034432,5.37E-123,0.186,8.96E-09
12.27930996,1.03E-80,0.188,9.85E-09
12.4082756,4.92E-48,0.19,1.08E-08
12.53724125,5.88E-25,0.192,1.19E-08
12.66620689,1.76E-11,0.194,1.30E-08
12.79517254,2.78E-07,0.196,1.42E-08
12.92413818,1.67E-09,0.198,1.56E-08
,,0.2,1.70E-08
,,0.202,1.86E-08
,,0.204,2.03E-08
,,0.206,2.21E-08
,,0.208,2.41E-08
,,0.21,2.62E-08
,,0.212,2.84E-08
,,0.214,3.09E-08
,,0.216,3.35E-08
,,0.218,3.63E-08
,,0.22,3.94E-08
,,0.222,4.26E-08
,,0.224,4.61E-08
,,0.226,4.98E-08
,,0.228,5.38E-08
,,0.23,5.80E-08
,,0.232,6.26E-08
,,0.234,6.75E-08
,,0.236,7.27E-08
,,0.238,7.82E-08
,,0.24,8.41E-08
,,0.242,9.04E-08
,,0.244,9.71E-08
,,0.246,1.04E-07
,,0.248,1.12E-07
,,0.25,1.20E-07
,,0.25,1.20E-07
,,0.35,2.11E-06
,,0.45,1.66E-05
,,0.55,8.12E-05
,,0.65,0.000288747
,,0.75,0.000819531
,,0.85,0.001963909
,,0.95,0.004126436
,,1.05,0.007805113
,,1.15,0.013547295
,,1.25,0.02188915
,,1.35,0.033288944
,,1.45,0.048065011
,,1.55,0.066347591
,,1.65,0.088050644
,,1.75,0.11286609
,,1.85,0.140279597
,,1.95,0.169604428
,,2.05,0.200028155
,,2.15,0.230666462
,,2.25,0.260618337
,,2.35,0.289017809
,,2.45,0.315078479
,,2.55,0.338128412
,,2.65,0.357634212
,,2.75,0.373214203
,,2.85,0.384641499
,,2.95,0.391838378
,,3.05,0.394863718
,,3.15,0.393895402
,,3.25,0.389209553
,,3.35,0.381158316
,,3.45,0.370147622
,,3.55,0.356616087
,,3.65,0.341015917
,,3.75,0.323796354
,,3.85,0.305389982
,,3.95,0.286201978
,,4.05,0.26660222
,,4.15,0.246920035
,,4.25,0.227441301
,,4.35,0.208407555
,,4.45,0.190016738
,,4.55,0.172425222
,,4.65,0.155750789
,,4.75,0.140076243
,,4.85,0.125453406
,,4.95,0.111907274
,,5.05,0.099440146
,,5.15,0.088035606
,,5.25,0.077662245
,,5.35,0.068277058
,,5.45,0.059828487
,,5.55,0.052259067
,,5.65,0.045507709
,,5.75,0.039511605
,,5.85,0.034207789
,,5.95,0.029534389
,,6.05,0.025431592
,,6.15,0.021842364
,,6.25,0.018712954
,,6.35,0.015993226
,,6.45,0.013636837
,,6.55,0.01160129
,,6.65,0.009847905
,,6.75,0.008341705
,,6.85,0.007051257
,,6.95,0.005948466
,,7.05,0.005008355
,,7.15,0.004208826
,,7.25,0.003530411
,,7.35,0.002956038
,,7.45,0.002470792
,,7.55,0.002061695
,,7.65,0.001717487
,,7.75,0.001428442
,,7.85,0.001186177
,,7.95,0.000983494
,,8.05,0.000814227
,,8.15,0.000673111
,,8.25,0.000555663
,,8.35,0.000458072
,,8.45,0.000377111
,,8.55,0.000310049
,,8.65,0.000254584
,,8.75,0.000208778
,,8.85,0.000171002
,,8.95,0.000139893
,,9.05,0.000114309
,,9.15,9.33E-05
,,9.25,7.61E-05
,,9.35,6.19E-05
,,9.45,5.04E-05
,,9.55,4.09E-05
,,9.65,3.32E-05
,,9.75,2.70E-05
,,9.85,2.18E-05
,,9.95,1.77E-05


==> graphics/results/Fig2.csv <==
x1,y1,x2,y2
-0.075060143,4.83E-06,0,0
0.032229375,0.018231246,0.002,0.000999999
0.139518893,0.075654423,0.004,0.001999992
0.246808411,0.132325753,0.006,0.002999973
0.354097929,0.18591492,0.008,0.003999936
0.461387447,0.236159966,0.01,0.004999875
0.568676964,0.281565019,0.012,0.005999784
0.675966482,0.321632162,0.014,0.006999657
0.783256,0.355655845,0.016,0.007999488
0.890545518,0.383932752,0.018,0.008999271
0.997835036,0.405324555,0.02,0.009999
1.105124554,0.420246223,0.022,0.010998669
1.212414072,0.42941961,0.024,0.011998272
1.31970359,0.432604684,0.026,0.012997803
1.426993108,0.43054596,0.028,0.013997256
1.534282625,0.423230633,0.03,0.014996625
1.641572143,0.411995948,0.032,0.015995905
1.748861661,0.39687407,0.034,0.016995088
1.856151179,0.378898215,0.036,0.017994169
1.963440697,0.358957325,0.038,0.018993142
2.070730215,0.336662033,0.04,0.019992002
2.178019733,0.313921587,0.042,0.020990741
2.285309251,0.290684003,0.044,0.021989355
2.392598769,0.266835519,0.046,0.022987836
2.499888286,0.243791453,0.048,0.02398618
2.607177804,0.221432362,0.05,0.02498438
2.714467322,0.199207032,0.052,0.02598243
2.82175684,0.179127711,0.054,0.026980324
2.929046358,0.159379075,0.056,0.027978057
3.036335876,0.141533343,0.058,0.028975621
3.143625394,0.124905158,0.06,0.029973012
3.250914912,0.10952471,0.062,0.030970223
3.35820443,0.095821244,0.064,0.031967249
3.465493947,0.083487448,0.066,0.032964083
3.572783465,0.072324655,0.068,0.033960719
3.680072983,0.062296259,0.07,0.034957151
3.787362501,0.053555718,0.072,0.035953374
3.894652019,0.045999013,0.074,0.036949382
4.001941537,0.039255476,0.076,0.037945168
4.109231055,0.033207649,0.078,0.038940726
4.216520573,0.028161859,0.08,0.039936051
4.323810091,0.023713882,0.082,0.040931137
4.431099608,0.02007293,0.084,0.041925977
4.538389126,0.016759623,0.086,0.042920566
4.645678644,0.014034569,0.088,0.043914898
4.752968162,0.011650766,0.09,0.044908967
4.86025768,0.009772427,0.092,0.045902767
4.967547198,0.008016964,0.094,0.046896292
5.074836716,0.006613862,0.096,0.047889535
5.182126234,0.005467415,0.098,0.048882492
5.289415751,0.004484676,0.1,0.049875156
5.396705269,0.003670294,0.102,0.050867521
5.503994787,0.003008808,0.104,0.051859582
5.611284305,0.002434968,0.106,0.052851332
5.718573823,0.001999023,0.108,0.053842765
5.825863341,0.001605557,0.11,0.054833876
5.933152859,0.001310302,0.112,0.055824659
6.040442377,0.001055212,0.114,0.056815108
6.147731895,0.000866715,0.116,0.057805216
6.255021412,0.000695452,0.118,0.058794978
6.36231093,0.000541843,0.12,0.059784388
6.469600448,0.000452219,0.122,0.060773441
6.576889966,0.000354897,0.124,0.061762129
6.684179484,0.00028607,0.126,0.062750449
6.791469002,0.000214689,0.128,0.063738392
6.89875852,0.00017985,0.13,0.064725954
7.006048038,0.000143487,0.132,6.57E-02
7.113337556,0.000114455,0.134,6.67E-02
7.220627073,8.86E-05,0.136,6.77E-02
7.327916591,6.96E-05,0.138,6.87E-02
7.435206109,5.60E-05,0.14,6.97E-02
7.542495627,4.73E-05,0.142,7.06E-02
7.649785145,3.74E-05,0.144,7.16E-02
7.757074663,2.57E-05,0.146,7.26E-02
7.864364181,1.83E-05,0.148,7.36E-02
7.971653699,1.86E-05,0.15,7.46E-02
8.078943217,1.37E-05,0.152,7.56E-02
8.186232734,1.05E-05,0.154,7.65E-02
8.293522252,7.50E-06,0.156,7.75E-02
8.40081177,5.56E-06,0.158,7.85E-02
8.508101288,5.48E-06,0.16,7.95E-02
8.615390806,5.18E-06,0.162,8.05E-02
8.722680324,2.59E-06,0.164,8.15E-02
8.829969842,2.57E-06,0.166,8.24E-02
8.93725936,2.69E-06,0.168,8.34E-02
9.044548877,1.47E-06,0.17,8.44E-02
9.151838395,1.09E-06,0.172,8.54E-02
9.259127913,9.21E-07,0.174,8.63E-02
9.366417431,5.81E-07,0.176,8.73E-02
9.473706949,2.85E-07,0.178,8.83E-02
9.580996467,4.63E-07,0.18,8.93E-02
9.688285985,3.01E-07,0.182,9.02E-02
9.795575503,2.07E-07,0.184,9.12E-02
9.902865021,1.79E-07,0.186,9.22E-02
10.01015454,2.61E-07,0.188,9.32E-02
10.11744406,6.33E-08,0.19,9.41E-02
10.22473357,2.26E-09,0.192,9.51E-02
10.33202309,3.31E-14,0.194,9.61E-02
10.43931261,7.06E-08,0.196,9.71E-02
10.54660213,1.77E-09,0.198,9.80E-02
,,0.2,0.099004983
,,0.202,0.099974936
,,0.204,0.100944293
,,0.206,0.101913049
,,0.208,0.102881197
,,0.21,0.103848733
,,0.212,0.10481565
,,0.214,0.105781943
,,0.216,0.106747606
,,0.218,0.107712634
,,0.22,0.10867702
,,0.222,0.10964076
,,0.224,0.110603847
,,0.226,0.111566276
,,0.228,0.112528042
,,0.23,0.113489138
,,0.232,0.114449559
,,0.234,0.115409299
,,0.236,0.116368354
,,0.238,0.117326717
,,0.24,0.118284382
,,0.242,0.119241345
,,0.244,0.120197599
,,0.246,0.121153139
,,0.248,0.122107959
,,0.25,0.123062055
,,0.25,0.123062055
,,0.35,0.169721859
,,0.45,0.213892896
,,0.55,0.254970053
,,0.65,0.292422649
,,0.75,0.325805646
,,0.85,0.354768041
,,0.95,0.379058218
,,1.05,0.398526208
,,1.15,0.413122864
,,1.25,0.422896154
,,1.35,0.427984804
,,1.45,0.428609674
,,1.55,0.42506327
,,1.65,0.417697876
,,1.75,0.40691279
,,1.85,0.393141162
,,1.95,0.376836901
,,2.05,0.358462084
,,2.15,0.338475239
,,2.25,0.317320821
,,2.35,0.295420105
,,2.45,0.273163666
,,2.55,0.250905521
,,2.65,0.228958952
,,2.75,0.20759395
,,2.85,0.187036183
,,2.95,0.167467327
,,3.05,0.149026581
,,3.15,0.131813171
,,3.25,0.115889609
,,3.35,0.101285518
,,3.45,0.088001805
,,3.55,0.076015001
,,3.65,0.065281603
,,3.75,0.055742281
,,3.85,0.047325831
,,3.95,0.039952797
,,4.05,0.033538699
,,4.15,0.027996834
,,4.25,0.023240631
,,4.35,0.01918558
,,4.45,0.015750738
,,4.55,0.012859854
,,4.65,0.010442148
,,4.75,0.00843279
,,4.85,0.00677312
,,4.95,0.005410658
,,5.05,0.004298952
,,5.15,0.003397296
,,5.25,0.002670354
,,5.35,0.002087735
,,5.45,0.001623523
,,5.55,0.00125581
,,5.65,0.000966222
,,5.75,0.000739473
,,5.85,0.000562944
,,5.95,0.000426294
,,6.05,0.000321114
,,6.15,0.000240613
,,6.25,0.000179347
,,6.35,0.000132979
,,6.45,9.81E-05
,,6.55,7.20E-05
,,6.65,5.25E-05
,,6.75,3.81E-05
,,6.85,2.75E-05
,,6.95,1.98E-05
,,7.05,1.42E-05
,,7.15,1.01E-05
,,7.25,7.12E-06
,,7.35,5.01E-06
,,7.45,3.51E-06
,,7.55,2.44E-06
,,7.65,1.69E-06
,,7.75,1.17E-06
,,7.85,8.00E-07
,,7.95,5.46E-07


==> graphics/results/Fig3.csv <==
x1,y1,x2,y2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,x6,y6,x7,y7,cl7,ch7,x8,y8,cl8,ch8,x9,y9,x10,y10,x11,y11,cl11,ch11,x12,y12,cl12,ch12
-15,1.06E-09,-15,2.33E-02,-15,0.00E+00,0,0,-15,2.32E-02,0.000302,0.000298,-15,0.00E+00,-15,0.000957297,-15,0.00E+00,0,0,-15,9.43E-04,5.90E-05,6.00E-05,-15,0.000561265,-15,0,-15,7.80E-04,5.20E-05,5.50E-05,-15,0.00E+00,0,0
-14.67948718,1.42E-09,-14.67948718,2.53E-02,-12.5,0.00E+00,0,0,-12.5,4.29E-02,0.000382,0.0004,-14.5959596,0.00E+00,-14.5959596,0.001050592,-12.5,0.00E+00,0,0,-12.5,1.71E-03,7.90E-05,8.00E-05,-14.5959596,0.000618514,-14.5959596,0,-12.5,1.36E-03,7.00E-05,7.70E-05,-12.5,0.00E+00,0,0
-14.35897436,1.90E-09,-14.35897436,2.74E-02,-10,0.00E+00,0,0,-10,7.93E-02,0.000523,0.000546,-14.19191919,0.00E+00,-14.19191919,0.001152973,-10,0.00E+00,0,0,-10,3.03E-03,0.000103,0.000105,-14.19191919,0.000681599,-14.19191919,0,-10,2.34E-03,9.20E-05,9.80E-05,-10,0.00E+00,0,0
-14.03846154,2.55E-09,-14.03846154,2.96E-02,-7.5,1.00E-06,1.00E-06,2.00E-06,-7.5,1.43E-01,0.00068,0.00064,-13.78787879,0.00E+00,-13.78787879,0.001265325,-7.5,0.00E+00,0,0,-7.5,5.37E-03,0.000139,0.000137,-13.78787879,0.000751115,-13.78787879,0,-7.5,4.17E-03,0.000131,0.000129,-7.5,0.00E+00,0,0
-13.71794872,3.43E-09,-13.71794872,3.21E-02,-5,1.00E-05,6.00E-06,7.00E-06,-5,2.50E-01,8.55E-04,8.35E-04,-13.38383838,0.00E+00,-13.38383838,0.001388618,-5,0.00E+00,0.00E+00,0.00E+00,-5,9.48E-03,1.90E-04,1.74E-04,-13.38383838,0.000827718,-13.38383838,0,-5,7.36E-03,1.78E-04,1.63E-04,-5,0.00E+00,0.00E+00,0.00E+00
-13.3974359,4.60E-09,-13.3974359,3.47E-02,-3.25,1.21E-04,2.10E-05,2.10E-05,-2.25,0.433338,0.000965,0.001053,-12.97979798,0.00E+00,-12.97979798,0.001523915,-2.5,0.00E+00,0,0,-2.5,1.67E-02,0.000247,0.000238,-12.97979798,0.000912128,-12.97979798,0,-2.5,1.30E-02,0.000238,0.000221,-2.5,0.00E+00,0,0
-13.07692308,6.17E-09,-13.07692308,0.037589538,-2.25,0.000539,4.70E-05,4.40E-05,0,0.639321,0.000974,0.001002,-12.57575758,0,-12.57575758,0.001672383,0,0,0,0,0,0.02979,0.000344,0.000313,-12.57575758,0.001005141,-12.57575758,0,0,0.02286,0.000301,0.000287,0,0,0,0
-12.75641026,8.28E-09,-12.75641026,0.040680646,-1.25,0.002852,0.000103,0.000106,2.5,0.879836,0.00058,0.000675,-12.17171717,0.00E+00,-12.17171717,0.001835303,2.5,0,0,0,2.5,0.052261,0.00044,0.000419,-12.17171717,0.001107632,-12.17171717,0.00E+00,2.5,0.040168,0.000369,0.000382,2.5,3.00E-06,3.00E-06,3.00E-06
-12.43589744,1.11E-08,-12.43589744,0.044018749,0,0.015286,0.000238,0.000228,5,0.994905,0.000137,0.00014,-11.76767677,0.00E+00,-11.76767677,0.002014078,5,5.60E-05,1.40E-05,1.50E-05,5,0.091403,0.000571,0.000592,-11.76767677,0.001220565,-11.76767677,0,5,0.071269,0.000453,0.000492,4,0.000126,2.20E-05,2.30E-05
-12.11538462,1.49E-08,-12.11538462,0.047622397,2.5,0.078192,0.000502,0.000495,7.5,1,0,0,-11.36363636,0,-11.36363636,0.002210248,5.75,0.000256,3.20E-05,3.30E-05,7.5,0.160008,0.000734,0.000745,-11.36363636,0.001345004,-11.36363636,0,7.5,0.141494,6.49E-04,6.44E-04,5,0.00086,6.70E-05,5.60E-05
-11.79487179,2.00E-08,-11.79487179,0.05151133,5,0.253944,0.000863,0.000807,10,1,0.00E+00,0.00E+00,-10.95959596,0,-10.95959596,0.002425502,7.5,0.003633,0.000118,0.000121,10,0.302625,9.62E-04,8.43E-04,-10.95959596,0.001482116,-10.95959596,0,10,0.319666,0.000917,0.000877,7.5,0.019423,2.74E-04,2.67E-04
-11.47435897,2.68E-08,-11.47435897,0.05570653,7.5,0.566024,0.00087,0.001019,12.5,1,0,0,-10.55555556,0,-10.55555556,0.002661691,10,0.042034,0.000394,0.000396,12.5,0.584913,0.001071,0.00095,-10.55555556,0.001633193,-10.55555556,0,12.5,0.638581,0.001008,0.000924,10,0.112783,0.000606,0.000576
-11.15384615,3.60E-08,-11.15384615,0.060230253,10,0.868132,5.95E-04,6.51E-04,15,1,0,0,-10.15151515,0,-10.15151515,0.002920845,12.5,0.169109,7.73E-04,7.11E-04,15,0.972208,0.000318,0.000307,-10.15151515,0.001799651,-10.15151515,0,15,0.993185,0.000161,0.000149,12.5,0.299391,0.000902,0.000807
-10.83333333,4.82E-08,-10.83333333,0.065106064,12.5,0.988195,0.000226,0.000208,17.5,1,0,0,-9.747474747,0,-9.747474747,0.003205192,15,0.372054,0.000956,0.00092,17.5,1,0,0,-9.747474747,0.001983054,-9.747474747,0,17.5,1,0,0,15,0.514102,0.001038,0.000969
-10.51282051,6.46E-08,-10.51282051,0.070358861,15,0.999894,2.10E-05,2.00E-05,20,1,0,0,-9.343434343,0,-9.343434343,0.003517171,17.5,0.580749,0.000895,0.000974,20,1,0,0,-9.343434343,0.002185122,-9.343434343,0,20,1,0,0,17.5,0.695786,0.000936,0.000871
-10.19230769,8.67E-08,-10.19230769,0.076014883,17.5,1,0,0,22.5,1,0,0,-8.939393939,0,-8.939393939,0.003859458,20,0.746319,0.00083,0.000918,22.5,1,0,0,-8.939393939,0.00240775,-8.939393939,0,22.5,1,0,0,20,0.824532,0.000738,0.000721
-9.871794872,1.16E-07,-9.871794872,0.082101719,20,1,0,0,25,1,0,0,-8.535353535,0,-8.535353535,0.004234985,22.5,0.859084,0.000714,0.000693,25,1,0,0,-8.535353535,0.002653022,-8.535353535,0,25,1,0,0,22.5,0.906483,0.000582,0.000554
-9.551282051,1.56E-07,-9.551282051,0.088648284,22.5,1,0,0,,,,,-8.131313131,0,-8.131313131,0.004646965,25,0.930427,0.00052,0.000497,,,,,-8.131313131,0.002923235,-8.131313131,0,,,,,25,0.956098,0.000392,0.000373
-9.230769231,2.09E-07,-9.230769231,0.095684788,25,1,0,0,,,,,-7.727272727,0,-7.727272727,0.005098921,,,,,,,,,-7.727272727,0.003220915,-7.727272727,0,,,,,,,,
-8.91025641,2.79E-07,-8.91025641,0.103242682,,,,,,,,,-7.323232323,0,-7.323232323,0.005594709,,,,,,,,,-7.323232323,0.003548843,-7.323232323,0,,,,,,,,
-8.58974359,3.74E-07,-8.58974359,0.11135457,,,,,,,,,-6.919191919,0,-6.919191919,0.006138556,,,,,,,,,-6.919191919,0.003910078,-6.919191919,0,,,,,,,,
-8.269230769,5.01E-07,-8.269230769,0.120054101,,,,,,,,,-6.515151515,0,-6.515151515,0.006735089,,,,,,,,,-6.515151515,0.004307986,-6.515151515,0,,,,,,,,
-7.948717949,6.70E-07,-7.948717949,0.129375814,,,,,,,,,-6.111111111,0,-6.111111111,0.007389376,,,,,,,,,-6.111111111,0.004746272,-6.111111111,0,,,,,,,,
-7.628205128,8.97E-07,-7.628205128,0.139354953,,,,,,,,,-5.707070707,0,-5.707070707,0.008106964,,,,,,,,,-5.707070707,0.005229007,-5.707070707,0,,,,,,,,
-7.307692308,1.20E-06,-7.307692308,0.150027227,,,,,,,,,-5.303030303,0,-5.303030303,0.008893926,,,,,,,,,-5.303030303,0.00576067,-5.303030303,0,,,,,,,,
-6.987179487,1.60E-06,-6.987179487,0.161428526,,,,,,,,,-4.898989899,0,-4.898989899,0.009756903,,,,,,,,,-4.898989899,0.006346185,-4.898989899,0,,,,,,,,
-6.666666667,2.15E-06,-6.666666667,0.17359457,,,,,,,,,-4.494949495,0,-4.494949495,0.010703161,,,,,,,,,-4.494949495,0.006990964,-4.494949495,0,,,,,,,,
-6.346153846,2.87E-06,-6.346153846,0.186560497,,,,,,,,,-4.090909091,0,-4.090909091,0.011740646,,,,,,,,,-4.090909091,0.007700953,-4.090909091,0,,,,,,,,
-6.025641026,3.83E-06,-6.025641026,0.200360386,,,,,,,,,-3.686868687,0,-3.686868687,0.01287804,,,,,,,,,-3.686868687,0.008482684,-3.686868687,0,,,,,,,,
-5.705128205,5.11E-06,-5.705128205,0.215026695,,,,,,,,,-3.282828283,0,-3.282828283,0.014124831,,,,,,,,,-3.282828283,0.00934333,-3.282828283,0,,,,,,,,
-5.384615385,6.82E-06,-5.384615385,0.230589622,,,,,,,,,-2.878787879,0,-2.878787879,0.01549138,,,,,,,,,-2.878787879,0.010290768,-2.878787879,0,,,,,,,,
-5.064102564,9.10E-06,-5.064102564,0.247076382,,,,,,,,,-2.474747475,0,-2.474747475,0.016988997,,,,,,,,,-2.474747475,0.011333638,-2.474747475,0,,,,,,,,
-4.743589744,1.21E-05,-4.743589744,0.26451039,,,,,,,,,-2.070707071,0,-2.070707071,0.01863002,,,,,,,,,-2.070707071,0.01248142,-2.070707071,0,,,,,,,,
-4.423076923,1.62E-05,-4.423076923,0.282910366,,,,,,,,,-1.666666667,0,-1.666666667,0.020427901,,,,,,,,,-1.666666667,0.013744506,-1.666666667,0,,,,,,,,
-4.102564103,2.15E-05,-4.102564103,0.302289342,,,,,,,,,-1.262626263,0,-1.262626263,0.022397295,,,,,,,,,-1.262626263,0.015134285,-1.262626263,0,,,,,,,,
-3.782051282,2.87E-05,-3.782051282,0.3226536,,,,,,,,,-0.858585859,0,-0.858585859,0.024554162,,,,,,,,,-0.858585859,0.016663228,-0.858585859,0,,,,,,,,
-3.461538462,3.81E-05,-3.461538462,0.344001533,,,,,,,,,-0.454545455,0,-0.454545455,0.026915861,,,,,,,,,-0.454545455,0.018344988,-0.454545455,0,,,,,,,,
-3.141025641,5.06E-05,-3.141025641,0.366322455,,,,,,,,,-0.050505051,0,-0.050505051,0.02950126,,,,,,,,,-0.050505051,0.020194494,-0.050505051,0,,,,,,,,
-2.820512821,6.72E-05,-2.820512821,0.389595376,,,,,,,,,0.353535354,3.22E-11,0.353535354,0.032330847,,,,,,,,,0.353535354,0.022228081,0.353535354,1.52E-08,,,,,,,,
-2.5,8.92E-05,-2.5,0.413787773,,,,,,,,,0.757575758,1.96E-10,0.757575758,0.035426841,,,,,,,,,0.757575758,0.024463586,0.757575758,6.54E-08,,,,,,,,
-2.5,8.92E-05,-2.5,0.413787773,,,,,,,,,1.161616162,1.02E-09,1.161616162,0.038813316,,,,,,,,,1.161616162,0.026920533,1.161616162,2.36E-07,,,,,,,,
-2.368421053,0.000100097,-2.368421053,0.423975541,,,,,,,,,1.565656566,4.82E-09,1.565656566,0.042516312,,,,,,,,,1.565656566,0.029620351,1.565656566,7.79E-07,,,,,,,,
-2.236842105,0.000112355,-2.236842105,0.434307014,,,,,,,,,1.96969697,2.06E-08,1.96969697,0.046563967,,,,,,,,,1.96969697,0.032586756,1.96969697,2.37E-06,,,,,,,,
-2.105263158,0.000126094,-2.105263158,0.444777996,,,,,,,,,2.373737374,8.03E-08,2.373737374,0.050986642,,,,,,,,,2.373737374,0.035846425,2.373737374,6.69E-06,,,,,,,,
-1.973684211,0.000141486,-1.973684211,0.455383871,,,,,,,,,2.777777778,2.86E-07,2.777777778,0.055817077,,,,,,,,,2.777777778,0.039430196,2.777777778,1.75E-05,,,,,,,,
-1.842105263,0.000158729,-1.842105263,0.466119597,,,,,,,,,3.181818182,9.37E-07,3.181818182,0.061090613,,,,,,,,,3.181818182,0.043375111,3.181818182,4.28E-05,,,,,,,,
-1.710526316,0.000178039,-1.710526316,0.476979694,,,,,,,,,3.585858586,2.82E-06,3.585858586,0.066845548,,,,,,,,,3.585858586,0.047727612,3.585858586,9.81E-05,,,,,,,,
-1.578947368,0.00019966,-1.578947368,0.487958236,,,,,,,,,3.98989899,7.88E-06,3.98989899,0.073123796,,,,,,,,,3.98989899,0.05254813,3.98989899,0.000211131,,,,,,,,
-1.447368421,0.000223861,-1.447368421,0.499048843,,,,,,,,,4.393939394,2.04E-05,4.393939394,0.079972036,,,,,,,,,4.393939394,0.057916999,4.393939394,0.000428818,,,,,,,,
-1.315789474,0.000250945,-1.315789474,0.510244677,,,,,,,,,4.797979798,4.94E-05,4.797979798,0.087443654,,,,,,,,,4.797979798,0.063941205,4.797979798,0.000824796,,,,,,,,
-1.184210526,0.000339311,-1.184210526,0.521538436,,,,,,,,,5.202020202,0.000111794,5.202020202,0.0956017,,,,,,,,,5.202020202,0.070760917,5.202020202,0.001507626,,,,,,,,
-1.052631579,0.001705904,-1.052631579,0.532922354,,,,,,,,,5.606060606,0.000238029,5.606060606,0.104522987,,,,,,,,,5.606060606,0.078554313,5.606060606,0.002627724,,,,,,,,
-0.921052632,0.00308921,-0.921052632,0.544388197,,,,,,,,,6.01010101,0.000478346,6.01010101,0.114303088,,,,,,,,,6.01010101,0.087538967,6.01010101,0.004381386,,,,,,,,
-0.789473684,0.004498537,-0.789473684,0.555927267,,,,,,,,,6.414141414,0.000910673,6.414141414,0.125061588,,,,,,,,,6.414141414,0.097968302,6.414141414,0.007010223,,,,,,,,
-0.657894737,0.005943385,-0.657894737,0.567530406,,,,,,,,,6.818181818,0.001648324,6.818181818,0.136946432,,,,,,,,,6.818181818,0.110122191,6.818181818,0.010794903,,,,,,,,
-0.526315789,0.007433461,-0.526315789,0.579859684,,,,,,,,,7.222222222,0.00284624,7.222222222,0.150135885,,,,,,,,,7.222222222,0.124291769,7.222222222,0.016042922,,,,,,,,
-0.394736842,0.008978687,-0.394736842,0.592297401,,,,,,,,,7.626262626,0.004704041,7.626262626,0.164836582,,,,,,,,,7.626262626,0.140759561,7.626262626,0.023071199,,,,,,,,
-0.263157895,0.010589224,-0.263157895,0.604746366,,,,,,,,,8.03030303,0.007464401,8.03030303,0.181276513,,,,,,,,,8.03030303,0.159776938,8.03030303,0.032185208,,,,,,,,
-0.131578947,0.012275477,-0.131578947,0.617197846,,,,,,,,,8.434343434,0.011405809,8.434343434,0.199692523,,,,,,,,,8.434343434,0.181541495,8.434343434,0.043656994,,,,,,,,
0,0.01404811,0,0.629642389,,,,,,,,,8.838383838,0.016829718,8.838383838,0.220312926,,,,,,,,,8.838383838,0.206176997,8.838383838,0.057704596,,,,,,,,
0,0.01404811,0,0.629642389,,,,,,,,,9.242424242,0.024043026,9.242424242,0.243336752,,,,,,,,,9.242424242,0.233718186,9.242424242,0.074475198,,,,,,,,
0.641025641,0.024286644,0.641025641,0.689816264,,,,,,,,,9.646464646,0.033337683,9.646464646,0.268911963,,,,,,,,,9.646464646,0.264102027,9.646464646,0.094033653,,,,,,,,
1.282051282,0.038206936,1.282051282,0.748166817,,,,,,,,,10.05050505,0.044969738,10.05050505,0.297115235,,,,,,,,,10.05050505,0.29716606,10.05050505,0.116357313,,,,,,,,
1.923076923,0.057312511,1.923076923,0.803033698,,,,,,,,,10.45454545,0.059140212,10.45454545,0.327935826,,,,,,,,,10.45454545,0.332653668,10.45454545,0.14133719,,,,,,,,
2.564102564,0.083184398,2.564102564,0.852664788,,,,,,,,,10.85858586,0.075979855,10.85858586,0.361265459,,,,,,,,,10.85858586,0.370225292,10.85858586,0.168784814,,,,,,,,
3.205128205,0.117336836,3.205128205,0.895474142,,,,,,,,,11.26262626,0.095539265,11.26262626,0.396895344,,,,,,,,,11.26262626,0.409474184,11.26262626,0.198443607,,,,,,,,
3.846153846,0.160993406,3.846153846,0.930338921,,,,,,,,,11.66666667,0.117785012,11.66666667,0.434520548,,,,,,,,,11.66666667,0.449944972,11.66666667,0.230003326,,,,,,,,
4.487179487,0.214808969,4.487179487,0.956857691,,,,,,,,,12.07070707,0.142601711,12.07070707,0.47375107,,,,,,,,,12.07070707,0.491153406,12.07070707,0.263116076,,,,,,,,
5.128205128,0.278594297,5.128205128,0.975470672,,,,,,,,,12.47474747,0.169799302,12.47474747,0.514128342,,,,,,,,,12.47474747,0.532605751,12.47474747,0.297412512,,,,,,,,
5.769230769,0.351124027,5.769230769,0.987368504,,,,,,,,,12.87878788,0.199124371,12.87878788,0.555145484,,,,,,,,,12.87878788,0.573816673,12.87878788,0.332517095,,,,,,,,
6.41025641,0.430109356,6.41025641,0.994196573,,,,,,,,,13.28282828,0.230274137,13.28282828,0.596269512,,,,,,,,,13.28282828,0.614324762,13.28282828,0.368061575,,,,,,,,
7.051282051,0.51238483,7.051282051,0.997660347,,,,,,,,,13.68686869,0.262911705,13.68686869,0.636963786,,,,,,,,,13.68686869,0.653705223,13.68686869,0.403696187,,,,,,,,
7.692307692,0.594297995,7.692307692,0.999187404,,,,,,,,,14.09090909,0.296681312,14.09090909,0.67670924,,,,,,,,,14.09090909,0.691579556,14.09090909,0.439098311,,,,,,,,
8.333333333,0.672222616,8.333333333,0.999761715,,,,,,,,,14.49494949,0.331222584,14.49494949,0.715023269,,,,,,,,,14.49494949,0.727622286,14.49494949,0.47397861,,,,,,,,
8.974358974,0.743070299,8.974358974,0.999942256,,,,,,,,,14.8989899,0.366183029,14.8989899,0.751475506,,,,,,,,,14.8989899,0.761565004,14.8989899,0.508084808,,,,,,,,
9.615384615,0.804674077,9.615384615,0.99998866,,,,,,,,,15.3030303,0.401228364,15.3030303,0.785700053,,,,,,,,,15.3030303,0.793198042,15.3030303,0.541203397,,,,,,,,
10.25641026,0.855962091,10.25641026,0.999998197,,,,,,,,,15.70707071,0.436050454,15.70707071,0.817404032,,,,,,,,,15.70707071,0.822370179,15.70707071,0.573159613,,,,,,,,
10.8974359,0.896909112,10.8974359,0.999999744,,,,,,,,,16.11111111,0.470372912,16.11111111,0.846372521,,,,,,,,,16.11111111,0.848986779,16.11111111,0.60381606,,,,,,,,
11.53846154,0.928317588,11.53846154,0.999999951,,,,,,,,,16.51515152,0.503954509,16.51515152,0.872470084,,,,,,,,,16.51515152,0.873006692,16.51515152,0.633070324,,,,,,,,
12.17948718,0.951514444,12.17948718,0.999999982,,,,,,,,,16.91919192,0.53659069,16.91919192,0.895639227,,,,,,,,,16.91919192,0.894438243,16.91919192,0.660851902,,,,,,,,
12.82051282,0.968049158,12.82051282,0.999999999,,,,,,,,,17.32323232,0.568113497,17.32323232,0.915896119,,,,,,,,,17.32323232,0.913334522,17.32323232,0.687118727,,,,,,,,
13.46153846,0.979452554,13.46153846,1,,,,,,,,,17.72727273,0.59839025,17.72727273,0.933323985,,,,,,,,,17.72727273,0.929788187,17.72727273,0.711853518,,,,,,,,
14.1025641,0.991634633,14.1025641,1,,,,,,,,,18.13131313,0.627321311,18.13131313,0.948064545,,,,,,,,,18.13131313,0.943925878,18.13131313,0.735060122,,,,,,,,
14.74358974,0.997569666,14.74358974,1,,,,,,,,,18.53535354,0.654837225,18.53535354,0.960307932,,,,,,,,,18.53535354,0.955902359,18.53535354,0.756760001,,,,,,,,
15.38461538,0.999452417,15.38461538,1,,,,,,,,,18.93939394,0.680895478,18.93939394,0.970281512,,,,,,,,,18.93939394,0.965894445,18.93939394,0.776988931,,,,,,,,
16.02564103,0.999908275,16.02564103,1,,,,,,,,,19.34343434,0.705477103,19.34343434,0.978238087,,,,,,,,,19.34343434,0.974094798,19.34343434,0.795794005,,,,,,,,
16.66666667,0.99998912,16.66666667,1,,,,,,,,,19.74747475,0.728583278,19.74747475,0.98444398,,,,,,,,,19.74747475,0.980705682,19.74747475,0.813230942,,,,,,,,
17.30769231,0.999999136,17.30769231,1,,,,,,,,,20.15151515,0.750232046,20.15151515,0.989167552,,,,,,,,,20.15151515,0.98593278,20.15151515,0.82936173,,,,,,,,
17.94871795,0.999999957,17.94871795,1,,,,,,,,,20.55555556,0.770455239,20.55555556,0.992668705,,,,,,,,,20.55555556,0.989979258,20.55555556,0.844252598,,,,,,,,
18.58974359,0.999999999,18.58974359,1,,,,,,,,,20.95959596,0.789295668,20.95959596,0.995189894,,,,,,,,,20.95959596,0.993040244,20.95959596,0.857972297,,,,,,,,
19.23076923,1,19.23076923,1,,,,,,,,,21.36363636,0.806804597,21.36363636,0.996949105,,,,,,,,,21.36363636,0.995297968,21.36363636,0.870590666,,,,,,,,
19.87179487,1,19.87179487,1,,,,,,,,,21.76767677,0.823039527,21.76767677,0.99813512,,,,,,,,,21.76767677,0.996917763,21.76767677,0.882177465,,,,,,,,
20.51282051,1,20.51282051,1,,,,,,,,,22.17171717,0.838062275,22.17171717,0.998905186,,,,,,,,,22.17171717,0.998045149,22.17171717,0.892801439,,,,,,,,
21.15384615,1,21.15384615,1,,,,,,,,,22.57575758,0.851937339,22.57575758,0.999385022,,,,,,,,,22.57575758,0.998804134,22.57575758,0.902529581,,,,,,,,
21.79487179,1,21.79487179,1,,,,,,,,,22.97979798,0.864730534,22.97979798,0.999670841,,,,,,,,,22.97979798,0.99929678,22.97979798,0.911426581,,,,,,,,
22.43589744,1,22.43589744,1,,,,,,,,,23.38383838,0.876507862,23.38383838,0.999832892,,,,,,,,,23.38383838,0.999603986,23.38383838,0.919554412,,,,,,,,
23.07692308,1,23.07692308,1,,,,,,,,,23.78787879,0.887334611,23.78787879,0.999919933,,,,,,,,,23.78787879,0.99978731,23.78787879,0.926972055,,,,,,,,
23.71794872,1,23.71794872,1,,,,,,,,,24.19191919,0.897274631,24.19191919,0.999963994,,,,,,,,,24.19191919,0.999891549,24.19191919,0.933735318,,,,,,,,
24.35897436,1,24.35897436,1,,,,,,,,,24.5959596,0.906389785,24.5959596,0.999984895,,,,,,,,,24.5959596,0.999947761,24.5959596,0.939896742,,,,,,,,
25,1,25,1,,,,,,,,,25,0.914739539,25,0.999994128,,,,,,,,,25,0.999976359,25,0.94550558,,,,,,,,


==> graphics/results/Fig4.csv <==
x1,y1,x2,y2,x3,y3,cl3,ch3,x4,y4,cl4,ch4,x5,y5,x6,y6,x7,y7,cl7,ch7,x8,y8,cl8,ch8,x9,y9,x10,y10,x11,y11,cl11,ch11,x12,y12,cl12,ch12
-15,1.11E-15,-15,5.32E-04,-15,0.00E+00,0,0,-15,5.19E-04,4.20E-05,4.40E-05,-15,0.00E+00,-15,3.03E-05,-15,0.00E+00,0,0,-15,3.50E-05,1.10E-05,1.20E-05,-15,1.52E-05,-15,0,-15,1.80E-05,8.00E-06,9.00E-06,-15,0.00E+00,0,0
-14.61538462,1.55E-15,-14.61538462,5.86E-04,-12.5,0.00E+00,0,0,-12.5,9.79E-04,5.70E-05,6.10E-05,-14.5959596,0.00E+00,-14.5959596,3.32E-05,-12.5,0.00E+00,0,0,-12.5,5.70E-05,1.50E-05,1.50E-05,-14.5959596,1.68E-05,-14.5959596,0,-12.5,3.80E-05,1.10E-05,1.20E-05,-12.5,0.00E+00,0,0
-14.23076923,2.22E-15,-14.23076923,6.46E-04,-10,0.00E+00,0,0,-10,1.84E-03,7.80E-05,8.80E-05,-14.19191919,0.00E+00,-14.19191919,3.65E-05,-10,0.00E+00,0,0,-10,9.60E-05,1.90E-05,1.90E-05,-14.19191919,1.85E-05,-14.19191919,0,-10,8.00E-05,1.70E-05,1.80E-05,-10,0.00E+00,0,0
-13.84615385,3.11E-15,-13.84615385,7.12E-04,-7.5,0.00E+00,0,0,-7.5,3.48E-03,9.90E-05,0.000124,-13.78787879,0.00E+00,-13.78787879,4.00E-05,-7.5,0.00E+00,0,0,-7.5,1.54E-04,2.40E-05,2.40E-05,-13.78787879,2.04E-05,-13.78787879,0,-7.5,1.36E-04,2.20E-05,2.20E-05,-7.5,0.00E+00,0,0
-13.46153846,4.44E-15,-13.46153846,7.85E-04,-5,0.00E+00,0.00E+00,0.00E+00,-5,6.49E-03,1.53E-04,1.48E-04,-13.38383838,0.00E+00,-13.38383838,4.39E-05,-5,0.00E+00,0.00E+00,0.00E+00,-5,2.85E-04,3.20E-05,3.50E-05,-13.38383838,2.25E-05,-13.38383838,0,-5,2.35E-04,2.80E-05,3.20E-05,-5,0.00E+00,0.00E+00,0.00E+00
-13.07692308,6.22E-15,-13.07692308,8.65E-04,-2.5,0.00E+00,0,0,-2.5,1.23E-02,0.000193,0.000207,-12.97979798,0.00E+00,-12.97979798,4.82E-05,-2.5,0.00E+00,0,0,-2.5,5.11E-04,4.30E-05,4.20E-05,-12.97979798,2.48E-05,-12.97979798,0,-2.5,4.18E-04,3.90E-05,4.10E-05,-2.5,0.00E+00,0,0
-12.69230769,8.88E-15,-12.69230769,0.000953277,-0.0185,0.00023,3.00E-05,3.20E-05,-0.0185,0.023173,0.000275,0.000294,-12.57575758,0,-12.57575758,5.29E-05,0,0,0,0,0,0.000924,5.70E-05,5.70E-05,-12.57575758,2.73E-05,-12.57575758,0,0,0.000725,5.00E-05,5.10E-05,0,0,0,0
-12.30769231,1.28E-14,-12.30769231,0.001050721,0.5,0.004533,0.000129,0.000138,2.5,0.070804,0.000501,0.000472,-12.17171717,0.00E+00,-12.17171717,5.81E-05,2.5,0,0,0,2.5,0.001646,7.80E-05,7.60E-05,-12.17171717,3.01E-05,-12.17171717,0.00E+00,2.5,0.00129,6.30E-05,6.90E-05,2.5,3.00E-06,3.00E-06,4.00E-06
-11.92307692,1.81E-14,-11.92307692,0.001158116,2.5,0.027837,0.000301,0.000335,5,0.177345,0.000673,0.000792,-11.76767677,0.00E+00,-11.76767677,6.37E-05,5,5.30E-05,1.40E-05,1.50E-05,5,0.003031,0.000111,0.000105,-11.76767677,3.31E-05,-11.76767677,0,5,0.003145,9.70E-05,1.01E-04,4,0.000134,2.20E-05,2.40E-05
-11.53846154,2.59E-14,-11.53846154,0.001276476,5,0.098045,0.000551,0.00058,7.5,0.38038,0.001026,0.000944,-11.36363636,0,-11.36363636,6.99E-05,6,0.000355,3.60E-05,3.80E-05,7.5,0.008795,1.91E-04,1.81E-04,-11.36363636,3.65E-05,-11.36363636,0,7.5,0.023102,0.000289,0.000313,5,0.000869,6.00E-05,5.80E-05
-11.15384615,3.69E-14,-11.15384615,0.001406919,7.5,0.23714,0.00087,0.000841,10,0.67874,0.000951,0.000928,-10.95959596,0,-10.95959596,7.68E-05,7.5,0.003484,0.000118,0.000107,10,0.050074,0.000405,0.000411,-10.95959596,4.02E-05,-10.95959596,0,10,0.117092,0.000638,0.000593,7.5,0.019078,2.68E-04,3.14E-04
-10.76923077,5.25E-14,-10.76923077,0.001550674,10,0.431447,0.000977,0.000878,12.5,0.953236,4.32E-04,3.89E-04,-10.55555556,0,-10.55555556,8.43E-05,10,0.040632,0.000374,0.000365,12.5,0.181482,0.000763,0.000769,-10.55555556,4.44E-05,-10.55555556,0,12.5,0.304983,0.000888,0.000927,10,0.109929,0.00062,0.00062
-10.38461538,7.48E-14,-10.38461538,0.001709097,12.5,0.62621,9.84E-04,8.65E-04,15,0.999969,1.10E-05,1.10E-05,-10.15151515,0,-10.15151515,9.25E-05,12.5,0.164743,7.22E-04,7.04E-04,15,0.391005,0.000975,0.000954,-10.15151515,4.89E-05,-10.15151515,0,15,0.525896,0.000963,0.000902,12.5,0.292234,0.000932,0.000915
-10,1.07E-13,-10,0.001883682,15,0.779476,0.000819,0.000766,17.5,1,0,0,-9.747474747,0,-9.747474747,0.000101486,15,0.361263,0.000862,0.000932,17.5,0.616048,0.000913,0.000911,-9.747474747,5.39E-05,-9.747474747,0,17.5,0.720985,0.000883,0.000836,15,0.503262,0.001025,0.000991
-9.615384615,1.52E-13,-9.615384615,0.00207607,17.5,0.883105,0.000608,0.000599,20,1,0,0,-9.343434343,0,-9.343434343,0.000111381,17.5,0.563603,0.000913,0.000991,20,0.815485,0.000745,0.000681,-9.343434343,5.94E-05,-9.343434343,0,20,0.876494,0.00071,0.000661,17.5,0.681207,0.000876,0.000914
-9.230769231,2.16E-13,-9.230769231,0.002288072,20,0.945957,0.000442,0.000423,22.5,1,0,0,-8.939393939,0,-8.939393939,0.00012224,20,0.723997,0.000902,0.000878,22.5,0.986363,0.000219,0.00023,-8.939393939,6.54E-05,-8.939393939,0,22.5,0.99691,0.00011,0.000104,20,0.806471,0.000739,0.000714
-8.846153846,3.08E-13,-8.846153846,0.00252168,22.5,0.98027,0.0003,0.000263,,,,,-8.535353535,0,-8.535353535,0.000134159,22.5,0.834209,0.000782,0.000672,25,1,0,0,-8.535353535,7.21E-05,-8.535353535,0,25,1,0,0,22.5,0.886391,0.000596,0.000631
-8.461538462,4.39E-13,-8.461538462,0.002779087,,,,,,,,,-8.131313131,0,-8.131313131,0.000147239,25,0.903093,0.000615,0.000549,,,,,-8.131313131,7.94E-05,-8.131313131,0,,,,,25,0.935062,0.000473,0.000473
-8.076923077,6.26E-13,-8.076923077,0.003062707,,,,,,,,,-7.727272727,0,-7.727272727,0.000161595,,,,,,,,,-7.727272727,8.76E-05,-7.727272727,0,,,,,,,,
-7.692307692,8.92E-13,-7.692307692,0.003375197,,,,,,,,,-7.323232323,0,-7.323232323,0.00017735,,,,,,,,,-7.323232323,9.65E-05,-7.323232323,0,,,,,,,,
-7.307692308,1.27E-12,-7.307692308,0.00371948,,,,,,,,,-6.919191919,0,-6.919191919,0.000194642,,,,,,,,,-6.919191919,0.000106332,-6.919191919,0,,,,,,,,
-6.923076923,1.81E-12,-6.923076923,0.004098773,,,,,,,,,-6.515151515,0,-6.515151515,0.000213619,,,,,,,,,-6.515151515,0.000117181,-6.515151515,0,,,,,,,,
-6.538461538,2.58E-12,-6.538461538,0.004516614,,,,,,,,,-6.111111111,0,-6.111111111,0.000234445,,,,,,,,,-6.111111111,0.000129138,-6.111111111,0,,,,,,,,
-6.153846154,3.68E-12,-6.153846154,0.004976892,,,,,,,,,-5.707070707,0,-5.707070707,0.000257303,,,,,,,,,-5.707070707,0.000142314,-5.707070707,0,,,,,,,,
-5.769230769,5.24E-12,-5.769230769,0.005483887,,,,,,,,,-5.303030303,0,-5.303030303,0.000282388,,,,,,,,,-5.303030303,0.000156834,-5.303030303,0,,,,,,,,
-5.384615385,7.46E-12,-5.384615385,0.006042301,,,,,,,,,-4.898989899,0,-4.898989899,0.000309919,,,,,,,,,-4.898989899,0.000172836,-4.898989899,0,,,,,,,,
-5,1.06E-11,-5,0.006657303,,,,,,,,,-4.494949495,0,-4.494949495,0.000340133,,,,,,,,,-4.494949495,0.00019047,-4.494949495,0,,,,,,,,
-4.615384615,1.51E-11,-4.615384615,0.007334571,,,,,,,,,-4.090909091,0,-4.090909091,0.000373292,,,,,,,,,-4.090909091,0.000209903,-4.090909091,0,,,,,,,,
-4.230769231,2.16E-11,-4.230769231,0.008080342,,,,,,,,,-3.686868687,0,-3.686868687,0.000409683,,,,,,,,,-3.686868687,0.000231318,-3.686868687,0,,,,,,,,
-3.846153846,3.07E-11,-3.846153846,0.008901463,,,,,,,,,-3.282828283,0,-3.282828283,0.000449621,,,,,,,,,-3.282828283,0.000254918,-3.282828283,0,,,,,,,,
-3.461538462,4.38E-11,-3.461538462,0.00980545,,,,,,,,,-2.878787879,0,-2.878787879,0.000493452,,,,,,,,,-2.878787879,0.000280925,-2.878787879,0,,,,,,,,
-3.076923077,6.24E-11,-3.076923077,0.010800549,,,,,,,,,-2.474747475,0,-2.474747475,0.000541554,,,,,,,,,-2.474747475,0.000309585,-2.474747475,0,,,,,,,,
-2.692307692,8.89E-11,-2.692307692,0.011895802,,,,,,,,,-2.070707071,0,-2.070707071,0.000594344,,,,,,,,,-2.070707071,0.000341168,-2.070707071,0,,,,,,,,
-2.307692308,1.27E-10,-2.307692308,0.013101118,,,,,,,,,-1.666666667,0,-1.666666667,0.000652278,,,,,,,,,-1.666666667,0.000375973,-1.666666667,0,,,,,,,,
-1.923076923,1.80E-10,-1.923076923,0.014427356,,,,,,,,,-1.262626263,0,-1.262626263,0.000715857,,,,,,,,,-1.262626263,0.000414327,-1.262626263,0,,,,,,,,
-1.538461538,2.57E-10,-1.538461538,0.015886402,,,,,,,,,-0.858585859,0,-0.858585859,0.000785631,,,,,,,,,-0.858585859,0.000456592,-0.858585859,0,,,,,,,,
-1.153846154,3.66E-10,-1.153846154,0.017491259,,,,,,,,,-0.454545455,0,-0.454545455,0.000862202,,,,,,,,,-0.454545455,0.000503168,-0.454545455,0,,,,,,,,
-0.769230769,5.21E-10,-0.769230769,0.019256146,,,,,,,,,-0.050505051,0,-0.050505051,0.000946234,,,,,,,,,-0.050505051,0.000554492,-0.050505051,0,,,,,,,,
-0.384615385,7.42E-10,-0.384615385,0.021196595,,,,,,,,,0.353535354,4.62E-11,0.353535354,0.00103845,,,,,,,,,0.353535354,0.000611069,0.353535354,1.86E-08,,,,,,,,
0,0.000308782,0,0.023493561,,,,,,,,,0.757575758,2.69E-10,0.757575758,0.001139649,,,,,,,,,0.757575758,0.000673452,0.757575758,7.73E-08,,,,,,,,
0,0.000308782,0,0.023493561,,,,,,,,,1.161616162,1.37E-09,1.161616162,0.001250705,,,,,,,,,1.161616162,0.000742326,1.161616162,2.74E-07,,,,,,,,
0.078947368,0.000953236,0.078947368,0.024590386,,,,,,,,,1.565656566,6.26E-09,1.565656566,0.001372579,,,,,,,,,1.565656566,0.000818619,1.565656566,8.89E-07,,,,,,,,
0.157894737,0.001599724,0.157894737,0.02569752,,,,,,,,,1.96969697,2.61E-08,1.96969697,0.001506334,,,,,,,,,1.96969697,0.000903784,1.96969697,2.66E-06,,,,,,,,
0.236842105,0.002249533,0.236842105,0.026816369,,,,,,,,,2.373737374,9.93E-08,2.373737374,0.001653161,,,,,,,,,2.373737374,0.001000403,2.373737374,7.40E-06,,,,,,,,
0.315789474,0.002903952,0.315789474,0.027948343,,,,,,,,,2.777777778,3.46E-07,2.777777778,0.001814446,,,,,,,,,2.777777778,0.001113358,2.777777778,1.91E-05,,,,,,,,
0.394736842,0.003564272,0.394736842,0.029094853,,,,,,,,,3.181818182,1.11E-06,3.181818182,0.001991918,,,,,,,,,3.181818182,0.001251895,3.181818182,4.61E-05,,,,,,,,
0.473684211,0.004231789,0.473684211,0.030257313,,,,,,,,,3.585858586,3.27E-06,3.585858586,0.002187982,,,,,,,,,3.585858586,0.001432943,3.585858586,0.000104301,,,,,,,,
0.552631579,0.004907797,0.552631579,0.031437138,,,,,,,,,3.98989899,8.95E-06,3.98989899,0.002406418,,,,,,,,,3.98989899,0.001685929,3.98989899,0.000222013,,,,,,,,
0.631578947,0.005593598,0.631578947,0.032635746,,,,,,,,,4.393939394,2.28E-05,4.393939394,0.002653678,,,,,,,,,4.393939394,0.002059103,4.393939394,0.000446326,,,,,,,,
0.710526316,0.006290495,0.710526316,0.033854559,,,,,,,,,4.797979798,5.42E-05,4.797979798,0.002941143,,,,,,,,,4.797979798,0.002626919,4.797979798,0.000850481,,,,,,,,
0.789473684,0.006999794,0.789473684,0.035095001,,,,,,,,,5.202020202,0.000120816,5.202020202,0.003288623,,,,,,,,,5.202020202,0.003497541,5.202020202,0.001541416,,,,,,,,
0.868421053,0.007722807,0.868421053,0.036358497,,,,,,,,,5.606060606,0.000253626,5.606060606,0.003729318,,,,,,,,,5.606060606,0.004819069,5.606060606,0.002666044,,,,,,,,
0.947368421,0.008460848,0.947368421,0.037646479,,,,,,,,,6.01010101,0.000503129,6.01010101,0.004316127,,,,,,,,,6.01010101,0.00678287,6.01010101,0.004414644,,,,,,,,
1.026315789,0.009215238,1.026315789,0.038960379,,,,,,,,,6.414141414,0.000946608,6.414141414,0.005128764,,,,,,,,,6.414141414,0.009622531,6.414141414,0.007019882,,,,,,,,
1.105263158,0.009987298,1.105263158,0.040301633,,,,,,,,,6.818181818,0.001695095,6.818181818,0.006280666,,,,,,,,,6.818181818,0.013607472,6.818181818,0.010750509,,,,,,,,
1.184210526,0.010778359,1.184210526,0.041671681,,,,,,,,,7.222222222,0.002898794,7.222222222,0.007924295,,,,,,,,,7.222222222,0.019031103,7.222222222,0.015899587,,,,,,,,
1.263157895,0.011589751,1.263157895,0.043071962,,,,,,,,,7.626262626,0.004749392,7.626262626,0.010253324,,,,,,,,,7.626262626,0.026194315,7.626262626,0.022768047,,,,,,,,
1.342105263,0.012422814,1.342105263,0.044503922,,,,,,,,,8.03030303,0.007477992,8.03030303,0.013500409,,,,,,,,,8.03030303,0.035385951,8.03030303,0.031645206,,,,,,,,
1.421052632,0.013278887,1.421052632,0.045969007,,,,,,,,,8.434343434,0.011347929,8.434343434,0.017929853,,,,,,,,,8.434343434,0.046862419,8.434343434,0.042788413,,,,,,,,
1.5,0.014159318,1.5,0.047468666,,,,,,,,,8.838383838,0.016642577,8.838383838,0.023825262,,,,,,,,,8.838383838,0.060828771,8.838383838,0.056404115,,,,,,,,
1.5,0.014159318,1.5,0.047468666,,,,,,,,,9.242424242,0.023649088,9.242424242,0.031473176,,,,,,,,,9.242424242,0.077423273,9.242424242,0.072632413,,,,,,,,
2.102564103,0.021824982,2.102564103,0.060207187,,,,,,,,,9.646464646,0.032639744,9.646464646,0.041144331,,,,,,,,,9.646464646,0.096706995,9.646464646,0.091536592,,,,,,,,
2.705128205,0.03159395,2.705128205,0.07568702,,,,,,,,,10.05050505,0.043852979,10.05050505,0.053074665,,,,,,,,,10.05050505,0.11865916,10.05050505,0.113098401,,,,,,,,
3.307692308,0.044067888,3.307692308,0.094532401,,,,,,,,,10.45454545,0.057476196,10.45454545,0.067448155,,,,,,,,,10.45454545,0.14317828,10.45454545,0.137219114,,,,,,,,
3.91025641,0.059818226,3.91025641,0.117315686,,,,,,,,,10.85858586,0.073632159,10.85858586,0.08438329,,,,,,,,,10.85858586,0.170088487,10.85858586,0.16372576,,,,,,,,
4.512820513,0.079347526,4.512820513,0.144512308,,,,,,,,,11.26262626,0.092370207,11.26262626,0.103924412,,,,,,,,,11.26262626,0.199149963,11.26262626,0.192381469,,,,,,,,
5.115384615,0.103044076,5.115384615,0.176449824,,,,,,,,,11.66666667,0.113662845,11.66666667,0.126038464,,,,,,,,,11.66666667,0.230072182,11.66666667,0.222898626,,,,,,,,
5.717948718,0.131136832,5.717948718,0.2132591,,,,,,,,,12.07070707,0.137407601,12.07070707,0.150617027,,,,,,,,,12.07070707,0.2625286,12.07070707,0.254953485,,,,,,,,
6.320512821,0.163658871,6.320512821,0.254836653,,,,,,,,,12.47474747,0.163433509,12.47474747,0.177482987,,,,,,,,,12.47474747,0.29617155,12.47474747,0.288201006,,,,,,,,
6.923076923,0.200426752,6.923076923,0.300826112,,,,,,,,,12.87878788,0.191511166,12.87878788,0.206400782,,,,,,,,,12.87878788,0.330646324,12.87878788,0.322288882,,,,,,,,
7.525641026,0.24104064,7.525641026,0.350623765,,,,,,,,,13.28282828,0.221365177,13.28282828,0.237089005,,,,,,,,,13.28282828,0.365603684,13.28282828,0.35687002,,,,,,,,
8.128205128,0.284906328,8.128205128,0.403408977,,,,,,,,,13.68686869,0.252687755,13.68686869,0.269234151,,,,,,,,,13.68686869,0.400710321,13.68686869,0.391612977,,,,,,,,
8.730769231,0.331276362,8.730769231,0.458195862,,,,,,,,,14.09090909,0.28515237,14.09090909,0.302504383,,,,,,,,,14.09090909,0.435657044,14.09090909,0.426210142,,,,,,,,
9.333333333,0.379304314,9.333333333,0.513899224,,,,,,,,,14.49494949,0.318426573,14.49494949,0.336562436,,,,,,,,,14.49494949,0.470164675,14.49494949,0.460383636,,,,,,,,
9.935897436,0.428104563,9.935897436,0.569405968,,,,,,,,,14.8989899,0.352183326,14.8989899,0.371077008,,,,,,,,,14.8989899,0.503987804,14.8989899,0.493889075,,,,,,,,
10.53846154,0.47680994,10.53846154,0.62364339,,,,,,,,,15.3030303,0.38611045,15.3030303,0.405732234,,,,,,,,,15.3030303,0.536916632,15.3030303,0.526517435,,,,,,,,
11.14102564,0.524620982,11.14102564,0.675637417,,,,,,,,,15.70707071,0.419918014,15.70707071,0.440235077,,,,,,,,,15.70707071,0.56877722,15.70707071,0.558095323,,,,,,,,
11.74358974,0.570842796,11.74358974,0.724556445,,,,,,,,,16.11111111,0.453343651,16.11111111,0.474320632,,,,,,,,,16.11111111,0.599430465,16.11111111,0.588483977,,,,,,,,
12.34615385,0.614907945,12.34615385,0.769739214,,,,,,,,,16.51515152,0.486155955,16.51515152,0.507755483,,,,,,,,,16.51515152,0.628770112,16.51515152,0.617577307,,,,,,,,
12.94871795,0.656385923,12.94871795,0.810707447,,,,,,,,,16.91919192,0.518156167,16.91919192,0.540339356,,,,,,,,,16.91919192,0.656720104,16.91919192,0.645299275,,,,,,,,
13.55128205,0.694981236,13.55128205,0.8471656,,,,,,,,,17.32323232,0.549178439,17.32323232,0.571905319,,,,,,,,,17.32323232,0.683231513,17.32323232,0.671600852,,,,,,,,
14.15384615,0.730522923,14.15384615,0.878990809,,,,,,,,,17.72727273,0.579088946,17.72727273,0.602318842,,,,,,,,,17.72727273,0.708279272,17.72727273,0.696456773,,,,,,,,
14.75641026,0.762948516,14.75641026,0.906216128,,,,,,,,,18.13131313,0.60778414,18.13131313,0.631475997,,,,,,,,,18.13131313,0.731858863,18.13131313,0.719862254,,,,,,,,
15.35897436,0.792285168,15.35897436,0.92900974,,,,,,,,,18.53535354,0.635188402,18.53535354,0.659301046,,,,,,,,,18.53535354,0.753983097,18.53535354,0.741829788,,,,,,,,
15.96153846,0.818630148,15.96153846,0.947652017,,,,,,,,,18.93939394,0.661251309,18.93939394,0.685743652,,,,,,,,,18.93939394,0.774679071,18.93939394,0.76238613,,,,,,,,
16.56410256,0.842132317,16.56410256,0.962511619,,,,,,,,,19.34343434,0.685944711,19.34343434,0.710775911,,,,,,,,,19.34343434,0.793985367,19.34343434,0.781569505,,,,,,,,
17.16666667,0.862975584,17.16666667,0.974021162,,,,,,,,,19.74747475,0.70925976,19.74747475,0.73438932,,,,,,,,,19.74747475,0.81194952,19.74747475,0.799427098,,,,,,,,
17.76923077,0.88136487,17.76923077,0.982652677,,,,,,,,,20.15151515,0.731204003,20.15151515,0.756591844,,,,,,,,,20.15151515,0.828625784,20.15151515,0.816012826,,,,,,,,
18.37179487,0.897514738,18.37179487,0.98889309,,,,,,,,,20.55555556,0.751798632,20.55555556,0.777405113,,,,,,,,,20.55555556,0.84407318,20.55555556,0.831385402,,,,,,,,
18.97435897,0.911640578,18.97435897,0.993220271,,,,,,,,,20.95959596,0.771075935,20.95959596,0.796861849,,,,,,,,,20.95959596,0.858353824,20.95959596,0.845606674,,,,,,,,
19.57692308,0.923952091,19.57692308,0.996080756,,,,,,,,,21.36363636,0.789076979,21.36363636,0.815003519,,,,,,,,,21.36363636,0.871531527,21.36363636,0.858740226,,,,,,,,
20.17948718,0.934648739,20.17948718,0.997870773,,,,,,,,,21.76767677,0.80584956,21.76767677,0.831878262,,,,,,,,,21.76767677,0.883670626,21.76767677,0.870850217,,,,,,,,
20.78205128,0.943916809,20.78205128,0.998922516,,,,,,,,,22.17171717,0.821446391,22.17171717,0.847539061,,,,,,,,,22.17171717,0.894835036,22.17171717,0.882000441,,,,,,,,
21.38461538,0.951927742,21.38461538,0.999497295,,,,,,,,,22.57575758,0.835923551,22.57575758,0.86204218,,,,,,,,,22.57575758,0.905087493,22.57575758,0.892253567,,,,,,,,
21.98717949,0.958837439,21.98717949,0.999786304,,,,,,,,,22.97979798,0.849339166,22.97979798,0.875445832,,,,,,,,,22.97979798,0.914488967,22.97979798,0.901670558,,,,,,,,
22.58974359,0.964786263,22.58974359,0.999918353,,,,,,,,,23.38383838,0.8617523,23.38383838,0.887809074,,,,,,,,,23.38383838,0.923098214,23.38383838,0.91031022,,,,,,,,
23.19230769,0.969899553,23.19230769,0.999972398,,,,,,,,,23.78787879,0.873222051,23.78787879,0.899190893,,,,,,,,,23.78787879,0.930971454,23.78787879,0.91822888,,,,,,,,
23.79487179,0.974288446,23.79487179,0.999991891,,,,,,,,,24.19191919,0.883806808,24.19191919,0.909649483,,,,,,,,,24.19191919,0.938162154,24.19191919,0.925480169,,,,,,,,
24.3974359,0.978050912,24.3974359,0.999997972,,,,,,,,,24.5959596,0.89356368,24.5959596,0.919241668,,,,,,,,,24.5959596,0.94472089,24.5959596,0.932114875,,,,,,,,
25,0.981272879,25,0.999999579,,,,,,,,,25,0.902548035,25,0.928022467,,,,,,,,,25,0.950695287,25,0.938180883,,,,,,,,

